Social Laws for Multi-agent Coordination in Stochastic Environments

In multi-agent environments, coordinating agents to prevent interference and ensure robust individual performance is a critical challenge. Previous research on social laws for multi-agent systems has primarily focused on deterministic, goal-based settings. This paper extends the concept of social laws to stochastic, reward-based environments, proposing a formalism for defining and verifying their robustness under various conditions. We introduce the notion of $\alpha$-robustness, a measure of the guaranteed utility each agent retains while pursuing its optimal single agent policy, assuming all agents obey the social law. We then present an approach for robustness verification of social laws in stochastic settings, based on a reduction to solving a series of Markov decision processes. Empirical evaluations on toy environments illustrate the potential of our framework.

==> data/aima/alpha_values_CW.dat <==
length 0.6 0.8 1.0 nan
2.0 0.0840012068825076 0.0814139343928156 0.0758275055821385 
3.0 0.9703577174375716 0.956835813104354 0.721427851472618 
4.0 0.1746102598221317 0.288409346142329 0.1067983092692804 
5.0 0.8951242354236537 0.8941890236263662 0.0679353350502854 
6.0 0.2429739169104859 0.3841798462313303 0.0772556858566029 
7.0 0.874928579650766 0.8541153489774845 0.0864836219404779 
8.0 0.2991689588846695 0.4477845517104255 0.0956183906111048 
9.0 0.888111922832046 0.8651109954284703 0.1046627979215555 
10.0 0.3475716357339324 0.4973347348150668 0.1136156754774409 

==> data/aima/alpha_values_CWSL.dat <==
length 0.6 0.8 1.0 nan
2.0 0.0872120658215152 0.1218320306178446 1.0 
3.0 0.9200870852609356 0.904202238011942 1.0 
4.0 0.1639311820528559 0.2617909509554252 1.0 
5.0 0.8354786510196214 0.8634008367129196 1.0 
6.0 0.2361663476309995 0.3821074032874259 1.0 
7.0 0.8387334569422087 0.9101500600290026 1.0 
8.0 0.2948697012416283 0.4542252754230781 1.0 
9.0 0.8824660805147808 0.9314665156909993 1.0 
10.0 0.3449087788799704 0.5074809189630377 1.0 


==> data/aima/alpha_values_Opposite.dat <==
length 0.6 0.8 1.0 nan
2.0 0.116911624861231 0.1659544823970635 1.0 
3.0 0.9822197730040207 0.9863120934153582 1.0 
4.0 0.1767123929498524 0.2833867012174306 1.0 
5.0 0.901767548915939 0.9062735738163238 1.0 
6.0 0.2434411123735975 0.3777481610583758 1.0 
7.0 0.8746309607560289 0.8501210937708721 1.0 
8.0 0.2991847903401877 0.4435724730267839 1.0 
9.0 0.8878994947083869 0.8626704526005249 1.0 
10.0 0.3475504809166815 0.4949607724075208 1.0 


==> data/aima/alpha_values_Parallel.dat <==
length 0.6 0.8 1.0 nan
2.0 1.0 1.0 1.0 
3.0 0.9827543671675578 0.9869142009812308 1.0 
4.0 0.9562332841967388 0.9735540218396777 1.0 
5.0 0.940800802175342 0.9635604377450476 1.0 
6.0 0.9305960565111376 0.956423455049642 1.0 
7.0 0.9257534334020224 0.9517101570200912 1.0 
8.0 0.9238128657613366 0.9486291981444482 1.0 
9.0 0.9235385800166956 0.9467126935415816 1.0 
10.0 0.9242325560528156 0.945634991964966 1.0 

==> data/aima/time_values_CW.dat <==
length 0.6 0.8 1.0 nan
2.0 0.071858145 0.0405587024 0.0270049570000001 
3.0 0.1471003552000001 0.0778709546000001 0.0575383866000002 
4.0 0.2750979113999996 0.1431354768000012 1.0874707451999996 
5.0 0.4632802002000005 0.226284425 1.767978459600002 
6.0 0.7234594740000005 0.3321154891999981 2.599247849199997 
7.0 1.0755472940000004 0.4645654655999977 3.6363726063999993 
8.0 1.5731572983999969 0.6317801069999973 4.864605767399996 
9.0 2.324603224600003 0.8431199992000188 6.296540548200005 
10.0 3.927311961199996 1.0259761972000092 7.714019210399988 


==> data/aima/time_values_CWSL.dat <==
length 0.6 0.8 1.0 nan
2.0 0.0663809060000001 0.0380013978 0.0249156402 
3.0 0.1340902565999996 0.0714183297999998 0.0506241098 
4.0 0.2486972496000003 0.1407293885999997 0.0871292981999992 
5.0 0.4152664533999995 0.2475921101999986 0.1348300925999979 
6.0 0.6427251834000032 0.3753278520000037 0.1935433225999986 
7.0 0.9567438306000042 0.5281069670000023 0.2657177627999999 
8.0 1.400767474600002 0.6936306542000011 0.3539503028000126 
9.0 2.1030740842000117 0.9081168842000013 0.4534812242000271 
10.0 3.417013688399993 1.0862936354 0.5627288326000326 


==> data/aima/time_values_Opposite.dat <==
length 0.6 0.8 1.0 nan
2.0 0.0427655682000001 0.0329261624 0.0261870141999999 
3.0 0.1309695382000003 0.0758401341999999 0.0556626315999999 
4.0 0.2659210942000005 0.1405967594000003 1.0869174445999996 
5.0 0.4684287157999989 0.2272478635999988 1.7732651538 
6.0 0.7147308423999987 0.3300356489999956 2.585495014 
7.0 1.0677802867999957 0.4615054741999984 3.627428987000002 
8.0 1.5630816661999916 0.6262052355999856 4.862632819800001 
9.0 2.322157596599993 0.8382933722000075 6.471657138599983 
10.0 3.9352663076 1.0219986061999975 7.701538535199984 

==> data/aima/time_values_Parallel.dat <==
length 0.6 0.8 1.0 nan
2.0 0.1024275869999999 0.0329544660000003 0.0261486553999999 
3.0 0.1306866144 0.0752859204 0.0554518773999994 
4.0 0.2660525544000006 0.1345813970000008 0.0962557019999991 
5.0 0.4557965281999998 0.2151526533999984 0.1534507759999982 
6.0 0.716291105199997 0.311118331999998 0.2216190254000025 
7.0 1.0608338869999985 0.4386065663999943 0.3085518298000068 
8.0 1.560503353200005 0.5848251003999962 0.4101867956000035 
9.0 2.304998636799996 0.7853601789999857 0.5433261443999982 
10.0 3.915211887400005 0.9691163391999909 0.6644252047999885 


==> data/alpha_values_CW.dat <==
length 0.6 0.8 1.0
2 0.0840012068825076 0.0814139343928156 0.0758275055821385 
3 0.9703577174375716 0.956835813104354 0.721427851472618 
4 0.1746102598221317 0.288409346142329 0.1067983092692804 
5 0.8951242354236537 0.8941890236263663 0.0679353350502854 
6 0.2429739169104859 0.3841798462313304 0.0772556858566029 
7 0.8749285796507662 0.8541153489774846 0.0864836219404779 
8 0.2991689588846695 0.4477845517104255 0.0956183906111048 
9 0.8881119228320461 0.8651109954284704 0.1046627979215555 
10 0.3475716357339324 0.4973347348150668 0.1136156754774409 
11 0.9037594926910992 0.8801208829753299 0.1224802083006097 
12 0.3900570363427014 0.5385890579472028 0.1312548123001502 
13 0.9173603281831886 0.8938498583254841 0.1399430522131207 
14 0.4276813195284712 0.5738367566636279 0.1485429282138555 
15 0.9285167937706826 0.9056228538687284 0.1570583855317727 
16 0.4612229373040419 0.6043540368230718 0.1654870085229894 
17 0.9375957163190274 0.9155852582343628 0.1738331237173836 


==> data/alpha_values_CWSL.dat <==
length 0.6 0.8 1.0
2 0.0872120658215152 0.1218320306178447 1.0 
3 0.9200870852609356 0.904202238011942 1.0 
4 0.1639311820528559 0.2617909509554252 1.0 
5 0.8354786510196214 0.8634008367129196 1.0 
6 0.2361663476309995 0.382107403287426 1.0 
7 0.8387334569422087 0.9101500600290028 1.0 
8 0.2948697012416283 0.4542252754230781 1.0 
9 0.8824660805147809 0.9314665156909994 1.0 
10 0.3449087788799704 0.5074809189630378 1.0 
11 0.8978470552474438 0.9442164914901912 1.0 
12 0.3883721872406937 0.5502510759312413 1.0 
13 0.9115422757161123 0.9531212582964544 1.0 
14 0.4265721875940793 0.5860559600848906 1.0 
15 0.9150638557959924 0.9598179208397878 1.0 
16 0.4604757948870688 0.616683897070505 1.0 
17 0.920146773098341 0.9650412828037888 1.0 


==> data/alpha_values_CWSL_Speed.dat <==
length 0.6 0.8 1.0
2 0.2038051093768619 0.1573871591059184 1.0 
3 0.7268602391777782 0.752326867701557 1.0 
4 0.4360256146220435 0.3305448964586953 1.0 
5 0.8847526494738956 0.7984937480495206 1.0 
6 0.6376446851716586 0.4540742052759481 1.0 
7 0.9410925018340306 0.8366441611017652 1.0 
8 0.756619656413273 0.52777128679511 1.0 
9 0.9622421549426164 0.861468071414677 1.0 
10 0.80788172524784 0.5839293244972983 1.0 
11 0.974620023122742 0.8798743795288234 1.0 
12 0.8450039043584909 0.6292464213376021 1.0 
13 0.9816638973563204 0.8942178354931574 1.0 
14 0.8715983249567688 0.6662144768735376 1.0 
15 0.9885225032810292 0.9056836895601544 1.0 
16 0.9048181842409572 0.6957159508736245 1.0 
17 0.9896772903745455 0.915044152548773 1.0 


==> data/alpha_values_CWSL_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 1.0 1.0 1.0 
3 1.0 1.0 1.0 
4 1.0 1.0 1.0 
5 1.0 1.0 1.0 
6 1.0 1.0 1.0 
7 1.0 1.0 1.0 
8 1.0 1.0 1.0 
9 1.0 1.0 1.0 
10 1.0 1.0 1.0 
11 1.0 1.0 1.0 
12 1.0 1.0 1.0 
13 1.0 1.0 1.0 
14 1.0 1.0 1.0 
15 1.0 1.0 1.0 
16 1.0 1.0 1.0 
17 1.0 1.0 1.0 


==> data/alpha_values_CW_Speed.dat <==
length 0.6 0.8 1.0
2 0.1911241063008885 0.0978794880802188 0.0931049223232598 
3 0.8643722989247672 0.8170621712167044 0.7568601967874724 
4 0.2803240360914972 0.2902759594189633 0.1226497724531621 
5 0.1648583280619845 0.1122346736984484 0.0770724100462929 
6 0.4495668731830405 0.39967338207365 0.0863013470473299 
7 0.302530737142191 0.1200779310851619 0.0954388671828896 
8 0.6293734077621342 0.4653493335260649 0.1044840417694464 
9 0.5013374367069063 0.1347748903246313 0.113439831822468 
10 0.7565124387489115 0.513376850863376 0.1223048988279103 
11 0.6963485601746914 0.1513104948827756 0.1310825772657187 
12 0.825966769767068 0.5526381081471003 0.1397711187810566 
13 0.8349242595714779 0.1685999201200611 0.1483742320746489 
14 0.8633282360946212 0.5860941724684718 0.1568897588959019 
15 0.8262013530807594 0.1861719363638503 0.1653217829528812 
16 0.8862537498195593 0.6151109144075212 0.1736677359996407 
17 0.8916199341883869 0.2037520739376685 0.1819320775686368 


==> data/alpha_values_CW_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 0.1275979915883362 0.1275979915883362 0.1275979915883362 
3 0.6992959941203533 0.6992959941203533 0.6992959941203533 
4 0.176750801176547 0.176750801176547 0.176750801176547 
5 0.0632512260534984 0.0632512260534984 0.0632512260534984 
6 0.0726186717419245 0.0726186717419245 0.0726186717419245 
7 0.0818926271532678 0.0818926271532678 0.0818926271532678 
8 0.0910736341373441 0.0910736341373441 0.0910736341373441 
9 0.1001630643711518 0.1001630643711518 0.1001630643711518 
10 0.1091613422778548 0.1091613422778548 0.1091613422778548 
11 0.1180699198883999 0.1180699198883999 0.1180699198883999 
12 0.1268891045203982 0.1268891045203982 0.1268891045203982 
13 0.1356204289808548 0.1356204289808548 0.1356204289808548 
14 0.1442640837855614 0.1442640837855614 0.1442640837855614 
15 0.1528216829423699 0.1528216829423699 0.1528216829423699 
16 0.1612933004517608 0.1612933004517608 0.1612933004517608 
17 0.1696806319500508 0.1696806319500508 0.1696806319500508 


==> data/alpha_values_Opposite.dat <==
length 0.6 0.8 1.0
2 0.116911624861231 0.1659544823970635 1.0 
3 0.982219773004021 0.9863120934153582 1.0 
4 0.1767123929498524 0.2833867012174306 1.0 
5 0.9017675489159392 0.9062735738163238 1.0 
6 0.2434411123735976 0.3777481610583759 1.0 
7 0.8746309607560289 0.8501210937708722 1.0 
8 0.2991847903401878 0.443572473026784 1.0 
9 0.8878994947083869 0.862670452600525 1.0 
10 0.3475504809166816 0.4949607724075208 1.0 
11 0.9036895294637276 0.8788020044510838 1.0 
12 0.3900456534874986 0.5372929556855737 1.0 
13 0.9173397255162438 0.8931326338377946 1.0 
14 0.4276769193788264 0.5731295832774541 1.0 
15 0.928511070029314 0.9052258978938656 1.0 
16 0.4612214052128726 0.6039651674357553 1.0 
17 0.9375942724921844 0.915361176106436 1.0 


==> data/alpha_values_Opposite_Speed.dat <==
length 0.6 0.8 1.0
2 1.0 0.2038631209664447 1.0 
3 1.0 0.8988193990174981 1.0 
4 0.9969596632816418 0.320587407165208 1.0 
5 0.1677784695709979 0.1073789806084441 1.0 
6 0.4968774394082511 0.4000775562780987 1.0 
7 0.303014905085628 0.1176290104782659 1.0 
8 0.6883632087448401 0.4625788344330041 1.0 
9 0.502562391740526 0.1334329693766839 1.0 
10 0.8165700014501717 0.5113644523621166 1.0 
11 0.6993953458091529 0.1505518703094748 1.0 
12 0.8828448829123289 0.5514555096571557 1.0 
13 0.8393440499577771 0.1681640312955703 1.0 
14 0.9166254572976382 0.5854307538453672 1.0 
15 0.8297972113706188 0.1859191036900083 1.0 
16 0.9057199833346768 0.6147415038337574 1.0 
17 0.8908334100151656 0.2036045549931305 1.0 


==> data/alpha_values_Opposite_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 1.0 1.0 1.0 
3 1.0 1.0 1.0 
4 1.0 1.0 1.0 
5 1.0 1.0 1.0 
6 1.0 1.0 1.0 
7 1.0 1.0 1.0 
8 1.0 1.0 1.0 
9 1.0 1.0 1.0 
10 1.0 1.0 1.0 
11 1.0 1.0 1.0 
12 1.0 1.0 1.0 
13 1.0 1.0 1.0 
14 1.0 1.0 1.0 
15 1.0 1.0 1.0 
16 1.0 1.0 1.0 
17 1.0 1.0 1.0 


==> data/alpha_values_Parallel.dat <==
length 0.6 0.8 1.0
2 1.0000039490434505 1.0000015480074302 1.0 
3 0.9827543671675578 0.9869142009812308 1.0 
4 0.9562332841967388 0.9735540218396777 1.0 
5 0.9408008021753422 0.9635604377450476 1.0 
6 0.9305960565111376 0.9564234550496424 1.0 
7 0.9257534334020228 0.9517101570200912 1.0 
8 0.9238128657613366 0.9486291981444483 1.0 
9 0.9235385800166956 0.9467126935415816 1.0 
10 0.9242325560528156 0.945634991964966 1.0 
11 0.9254878296457874 0.9451621220149372 1.0 
12 0.9270639309611264 0.945122711117388 1.0 
13 0.9288156586842164 0.9453956867912762 1.0 
14 0.9306537757716308 0.9458895853675192 1.0 
15 0.9325229778588512 0.946540403774924 1.0 
16 0.934388048881996 0.9472994336696168 1.0 
17 0.9362272206278672 0.9481316702519812 1.0 


==> data/alpha_values_Parallel_Speed.dat <==
length 0.6 0.8 1.0
2 1.0 0.8988369074936761 1.0 
3 1.0 0.8588321793266119 1.0 
4 0.9969596632816418 0.8338635982179694 1.0 
5 0.991215134036012 0.8157708905346255 1.0 
6 0.988219200970187 0.8016616378214673 1.0 
7 0.9865818526419776 0.7901615309411653 1.0 
8 0.9856671491985098 0.780503959619696 1.0 
9 0.9851530837736168 0.7722154578187224 1.0 
10 0.9848669517021884 0.7649817908654548 1.0 
11 0.9847126040056312 0.7585829688315053 1.0 
12 0.9846350943965776 0.7528586096814259 1.0 
13 0.9846024278874452 0.747688070927024 1.0 
14 0.9845957270973534 0.7429783475136073 1.0 
15 0.9845521706334276 0.7386563227758435 1.0 
16 0.9836952819318776 0.7346635946887135 1.0 
17 0.9829479227486964 0.7309528979317058 1.0 


==> data/alpha_values_Parallel_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 1.0 1.0 1.0 
3 1.0 1.0 1.0 
4 1.0 1.0 1.0 
5 1.0 1.0 1.0 
6 1.0 1.0 1.0 
7 1.0 1.0 1.0 
8 1.0 1.0 1.0 
9 1.0 1.0 1.0 
10 1.0 1.0 1.0 
11 1.0 1.0 1.0 
12 1.0 1.0 1.0 
13 1.0 1.0 1.0 
14 1.0 1.0 1.0 
15 1.0 1.0 1.0 
16 1.0 1.0 1.0 
17 1.0 1.0 1.0 


==> data/grid_velocity/alpha_values_CW.dat <==
length 0.6 0.8 1.0
2 0.21650168292639 0.1139226633625101 0.1099131894348319 
3 0.9999997951384788 1.0 1.0 
4 0.3331842537603847 0.252591292021548 0.1415862312240625 
5 0.9999998822386544 1.0 1.0 
6 0.7029838816655741 0.2875112083082353 0.1710940545752478 
7 1.0000001798039062 1.0 1.0 
8 0.8811368561431241 0.3188607423421426 0.1986540313107654 
9 0.9999997843299836 0.9999999999999998 1.0 
10 0.951591451112074 0.3493102843824117 0.2244553798789578 


==> data/grid_velocity/alpha_values_CWSL.dat <==
length 0.6 0.8 1.0
2 0.230386893981 0.1675362552348337 1.0 
3 0.9999997951384788 1.0 1.0 
4 0.3565193903350012 0.252591292021548 1.0 
5 0.9999998822386544 1.0 1.0 
6 0.7159110344052596 0.2875112083082353 1.0 
7 1.0000001798039062 1.0 1.0 
8 0.8837503339037067 0.3188607423421426 1.0 
9 0.9999997843299836 0.9999999999999998 1.0 
10 0.9520068179986738 0.3493102843824117 1.0 


==> data/grid_velocity/alpha_values_Opposite.dat <==
length 0.6 0.8 1.0
2 1.0 0.2388096053531726 1.0 
3 1.0 1.0 1.0 
4 0.7498224312255857 0.2539966271967867 1.0 
5 0.9999998707162532 0.9999999999999998 1.0 
6 0.9356745207735336 0.2836645407770633 1.0 
7 1.000000175041118 1.0 1.0 
8 0.978751176096827 0.3160230229054529 1.0 
9 0.9999997915075156 0.9999999999999998 1.0 
10 0.9919274120839784 0.3476280051869816 1.0 


==> data/grid_velocity/alpha_values_Parallel.dat <==
length 0.6 0.8 1.0
2 1.0 1.0 1.0 
3 1.0 1.0 1.0 
4 0.9999995163310352 0.9999999999999998 1.0 
5 0.9999998707162532 0.9999999999999998 1.0 
6 0.9999994834052076 1.0 1.0 
7 1.000000175041118 1.0 1.0 
8 0.9999997677886712 1.0 1.0 
9 0.9999997915075156 0.9999999999999998 1.0 
10 1.000000278755564 0.9999999999999998 1.0 


==> data/grid_velocity/time_values_CW.dat <==
length 0.6 0.8 1.0
2 0.0343852607999999 0.0844082372 0.0241195691999999 
3 0.1763706278000002 0.2356792867999999 0.0709562935999994 
4 0.5041528782 0.4760310412000003 0.1511574494000001 
5 0.9005938659999998 0.8324334472000032 0.2739862132000013 
6 1.4172060010000025 1.3311144696000017 0.450593931000003 
7 2.264422785399995 2.019540691600008 0.700457350399995 
8 2.9174421751999886 2.8625337304000027 1.0564694673999953 
9 4.016380618400001 3.7900333637999895 1.4670816915999922 
10 5.2660833881999904 5.265188851799962 1.933849410000039 


==> data/grid_velocity/time_values_CWSL.dat <==
length 0.6 0.8 1.0
2 0.0304702863999999 0.0715517403999996 0.0208698761999997 
3 0.1522183506000004 0.211630959 0.0579216063999997 
4 0.4391098270000008 0.4307242728000006 0.1197850699999989 
5 0.793739029199999 0.7478677104000013 0.2200887043999984 
6 1.2184520074000005 1.1880877185999992 0.341545289000004 
7 1.7938959280000006 1.7833486912000012 0.5241575655999953 
8 2.5069671317999904 2.466646240400008 0.7933166769999958 
9 3.552321796800004 3.473662799800002 1.0756388040000049 
10 4.634904528800007 4.570726152600036 1.4438153648000251 


==> data/grid_velocity/time_values_Opposite.dat <==
length 0.6 0.8 1.0
2 0.2308485236 0.0799692672 0.0198025605999999 
3 0.1674187885999996 0.2211872467999999 0.0608723973999996 
4 0.507439862 0.4567086040000007 0.132301045600002 
5 0.8826949507999998 0.8046743569999976 0.2425413636000001 
6 1.3843423485999975 1.2773580449999968 0.4041929925999994 
7 1.9860258983999983 1.958302856000006 0.6330252491999943 
8 2.8556949131999945 2.7527616814 0.9632366499999988 
9 3.942489786200019 3.958973671399997 1.3387173717999872 
10 5.15370504240002 5.3547624946000045 1.8015731938000044 


==> data/grid_velocity/time_values_Parallel.dat <==
length 0.6 0.8 1.0
2 0.0301345302 0.079119588 0.0202480876 
3 0.1666424212 0.2296017832 0.0619464594 
4 0.5172044757999992 0.4549950067999994 0.1306990873999993 
5 0.8737912985999998 0.7998984761999992 0.243647496600002 
6 1.3824960551999963 1.280894404199995 0.4035073060000002 
7 2.0564995064000016 1.9525750857999984 0.6258431828000027 
8 2.8403386468000007 2.805594141000006 0.9266362309999976 
9 3.875681771400002 3.971762457600016 1.3587410630000023 
10 5.178855912999984 5.33092479319996 1.7783367465999844 


==> data/time_values_CW.dat <==
length 0.6 0.8 1.0
2 0.0745654739999999 0.0420540009999997 0.0277445943333335 
3 0.164919268333333 0.080619661 0.0596483846666681 
4 0.2889157290000052 0.1496797699999964 1.1596497263333372 
5 0.4823121213333365 0.237089310999977 1.86759847966664 
6 0.7413262193333594 0.3480857386667064 2.709709031333281 
7 1.1066379663332857 0.4759615923333058 3.7509128686666977 
8 1.6043871403332255 0.6494806713333977 4.99223403833336 
9 2.337571423666456 0.8301829830000619 6.366222951667017 
10 3.972021577999537 1.044496465000217 7.961968992666698 
11 9.639440884333451 1.3012444303334023 9.821878347333344 
12 11.481492318000164 1.5987391853335189 11.79864265600069 
13 13.402576232999612 1.9319635913337452 13.817340961665954 
14 15.56660097066621 2.2905358013322257 16.298283353667404 
15 17.79547909700098 2.7214807263335388 18.91211132433333 
16 20.245239178665845 3.1858266976669256 21.50827809900026 
17 22.94225995133335 3.690148088667532 24.528405725332657 


==> data/time_values_CWSL.dat <==
length 0.6 0.8 1.0
2 0.0678006903333334 0.0384458043333341 0.0255971349999999 
3 0.1401361223333334 0.0756906479999983 0.0529191466666697 
4 0.2600742783333345 0.146113696333335 0.0904781533333315 
5 0.4426353790000235 0.2598597736666761 0.138863979000007 
6 0.6683456626666384 0.3872157166666738 0.1978565043333825 
7 0.9824191983332944 0.5444308226666029 0.2703080939999533 
8 1.4272431113333066 0.7123435600001358 0.3629848933331535 
9 2.0574021083336143 0.9004058673332717 0.4577976163336643 
10 3.516134707999905 1.1157550256669613 0.5734234183337321 
11 8.350247644000168 1.3589168979994308 0.7231465726666405 
12 9.905074822333214 1.6331430420001805 0.8726569083337381 
13 11.648274835666598 1.9270469420001368 1.039901823333518 
14 13.444639036665953 2.258693077666976 1.2353268233334045 
15 15.36320756799978 2.637399852334056 1.4617874139997489 
16 17.46241519999967 3.005671895665728 1.688725089666453 
17 19.718263659334 3.4602180306671166 1.9716441273327896 


==> data/time_values_CWSL_Speed.dat <==
length 0.6 0.8 1.0
2 0.1153098346666669 0.1236098703333331 0.1144946719999993 
3 0.3487598323333347 0.3867788566666673 0.2743900836666644 
4 0.6905567290000031 0.7106631880000028 0.4982161489999915 
5 1.2348279449999875 1.1280764916666992 0.796678199666682 
6 1.8665933569999804 1.6999445386666518 1.1743017063333052 
7 2.696781213000046 2.351835184333368 1.6333304109999365 
8 3.7094519173333538 3.158858407666685 2.2048816860001352 
9 4.931060281999938 4.058502521333139 2.8481243116663486 
10 6.384901837999981 5.071850604666906 3.6446908156667632 
11 7.918093088333383 6.2568808886665765 4.5152139846665404 
12 9.708681816666893 7.613037828000112 5.511671313000382 
13 11.733706309999738 9.043012349999724 6.583795897666884 
14 13.891322840000308 10.730777174666704 7.896232098667194 
15 16.506662905999594 12.436942214333008 9.319952794999455 
16 19.49416413166667 14.45711441866782 10.952034285000993 
17 22.37198712733395 16.507824312667555 12.653331641001085 


==> data/time_values_CWSL_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 0.1558866319999999 0.088620391 0.088594014 
3 0.2049836900000003 0.2058431323333334 0.2054867183333331 
4 0.3846254726666667 0.3819317026666669 0.3798679719999995 
5 0.6221877093333337 0.6224113406666673 0.623151469666667 
6 0.9499652623333326 0.947391607 0.9451376490000016 
7 1.3571529926666663 1.3522856506666656 1.3450041579999985 
8 1.8568499456666672 1.869289239666666 1.859678098333336 
9 2.4552869026666664 2.465120313 2.452554543000005 
10 3.2172915706666694 3.213895176333333 3.218653756 
11 4.111965410000001 4.188730138999996 4.222152198666663 
12 5.138201210333335 5.088494845666673 5.078776486666669 
13 6.26495705100001 6.247845168999987 6.258234435333331 
14 7.657365236333334 7.633316231333349 7.563458258333337 
15 9.20648291766664 9.26290334766666 9.272906780666668 
16 11.085804363333333 11.115249115000005 11.16008414966666 
17 13.22431572966669 13.308645959000009 13.422851166333317 


==> data/time_values_CW_Speed.dat <==
length 0.6 0.8 1.0
2 0.12599449 0.1408585673333332 0.1237935593333337 
3 0.3672262460000001 0.3521083833333331 0.303566507666666 
4 4.526210569333334 3.9663000030000055 4.52348585433334 
5 7.2014529126666575 6.113758743999976 7.440442322999957 
6 10.336245412333332 8.686717378000026 11.153454127000108 
7 13.986842140333314 11.724067874666616 15.54893510033336 
8 18.292005688333425 15.35403569633354 20.995924900333492 
9 23.06979578466674 19.424819247333136 27.10126918300041 
10 28.8554051396668 24.169666313999794 34.312450170667034 
11 34.88213522800046 29.3974172336666 42.20002230099968 
12 41.74898210333231 35.060320433999856 50.96990718866679 
13 48.67816757266579 41.19861175366714 60.25231003099967 
14 57.236321460666055 48.11408222166696 70.96264872666507 
15 65.98105370700189 55.70607849799975 82.62109038899992 
16 75.37323645266709 63.9297616110016 94.90896761100156 
17 85.16187703033332 72.9085183836675 108.59444529733324 


==> data/time_values_CW_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 0.0984781526666663 0.0985630333333335 0.098982590666667 
3 0.2355897323333344 0.2518638359999983 0.2376391156666647 
4 4.57142723233333 4.565171335000002 4.563773604999994 
5 7.693976754333316 7.634612676666696 7.5340892270000195 
6 11.417923836 11.401599591333328 11.416372341333272 
7 16.09083080666672 16.02098331033335 15.99680365966674 
8 21.624992679333445 21.59241767100017 21.55777540300005 
9 27.92727777400008 27.90948704433352 27.958739246000125 
10 35.31095166666697 35.455924762999835 35.271361308000145 
11 43.58199194566654 43.69300150266675 43.574484895333626 
12 52.85209749266687 52.88753401133363 53.1104803766666 
13 62.61728240433271 62.62950499399994 62.498670155666936 
14 73.90773135533466 73.82741891099977 73.94740641533281 
15 86.48367070366537 86.15962119400017 86.33966531600042 
16 99.82213390866671 99.83480128366745 100.14831612766648 
17 114.4852918780016 114.0893476446666 114.12902390499828 


==> data/time_values_Opposite.dat <==
length 0.6 0.8 1.0
2 0.0443960796666667 0.0339045446666667 0.0268885116666659 
3 0.1372865660000002 0.0792172529999994 0.0575568156666671 
4 0.2764120543333324 0.1482412780000004 1.1562279616666729 
5 0.4764749369999966 0.2416850739999934 1.8642476946666493 
6 0.7338950570000407 0.3412987136666364 2.7102627206666057 
7 1.0988819563334191 0.4768823683333115 3.74443733766672 
8 1.59733410966669 0.6378781929999301 4.9933431306665925 
9 2.337996479666648 0.8286106626666575 6.360229762333499 
10 3.9920340916663313 1.0366928476666242 7.968096915999922 
11 9.698947015999996 1.3078760643329588 9.921790496000236 
12 11.44361350800015 1.590556183999676 11.829432725332785 
13 13.395377422000214 1.911992285666808 13.89086853566611 
14 15.527510029332916 2.3041539566662927 16.227787483334396 
15 17.835972338000527 2.707108692333956 18.799360106666427 
16 20.19084328166476 3.187597341001189 21.57336355633379 
17 22.75269606633325 3.68579671699869 24.50785835699935 


==> data/time_values_Opposite_Speed.dat <==
length 0.6 0.8 1.0
2 0.1207740776666665 0.1302014476666662 0.1191294663333331 
3 0.3602151783333329 0.3472477703333349 0.2991573126666675 
4 4.544797689333332 3.975729209666672 4.520942510000007 
5 7.188219357666696 6.228318744333326 7.445577982333286 
6 10.370845817999983 8.686330843333318 11.161010495666687 
7 14.02270317199994 11.766715050666638 15.569066790999992 
8 18.279116849666632 15.411307893999949 20.985277769999964 
9 23.169351986666697 19.515721003000028 27.05855412666657 
10 28.750615222666664 24.068311041666675 34.09418977400037 
11 34.81036238066705 29.468386360666653 42.38761831600005 
12 41.60433573933369 35.08245514133341 51.02426375866708 
13 48.68302955366622 41.19451459466715 60.108033010332896 
14 57.15928989233362 47.99975661099961 70.74706653500107 
15 65.81009549899802 55.51228350833359 82.18314252133375 
16 75.18811429566752 63.671060883668055 94.97889242566572 
17 85.4040097519998 72.80363869866535 108.211577146 


==> data/time_values_Opposite_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 0.0915984149999999 0.0927319050000002 0.0909689623333325 
3 0.2321181153333344 0.2247317940000002 0.224169179333335 
4 4.588466481 4.550439993666676 4.547824151666674 
5 7.595274065666672 7.724379076999999 7.532482763666735 
6 11.391430040333338 11.419493310999997 11.408947995666646 
7 15.970495612333252 15.96675049700002 15.962254152333344 
8 21.562077495666625 21.585478543333164 21.583870576999896 
9 27.977559781000007 27.938578127333283 27.829977102666515 
10 35.20758244899995 35.41293101800026 35.1734579289999 
11 43.61017889166669 43.55783159266685 43.5543187643331 
12 52.88566931300071 52.91091428900048 52.8510800406663 
13 62.36771746366685 62.68467036599941 62.50520734199987 
14 74.1291258930002 73.65331257233326 73.75821599499977 
15 85.94654883199958 85.66497347599943 86.14947586366664 
16 99.23098498899952 99.70397487133351 99.0021182883332 
17 113.59929315333528 113.97708886666685 113.75555544966726 


==> data/time_values_Parallel.dat <==
length 0.6 0.8 1.0
2 0.3646223156666666 0.0336492800000002 0.0268279566666661 
3 0.1365336486666664 0.0788032766666676 0.0581816326666668 
4 0.2845318313333299 0.1405926730000004 0.0997748190000038 
5 0.4749729143333259 0.2274476403333475 0.1584530079999808 
6 0.7338110273333314 0.3229805783333101 0.231633724666608 
7 1.0912163686666645 0.449006370666666 0.3128664599998956 
8 1.5913041373334331 0.5973277536665288 0.4175838403333121 
9 2.3184111353333114 0.7767091786666546 0.5385819473332655 
10 3.9839112726664703 0.985273279666823 0.6785453669999697 
11 9.622066939666787 1.236327824333178 0.8454517853333527 
12 11.440030177999992 1.5269032623339929 1.0384382226669306 
13 13.315014797333182 1.818158915000216 1.2371037046662725 
14 15.41381150133384 2.181896688000052 1.4730317839997344 
15 17.72810177900101 2.5891277446668632 1.7322799416688213 
16 20.129879456999333 3.035982134333608 2.032855242000854 
17 22.799927795000254 3.5463868350004 2.355092545001147 


==> data/time_values_Parallel_Speed.dat <==
length 0.6 0.8 1.0
2 0.1186174306666665 0.1307211779999999 0.1190840063333329 
3 0.3589008230000002 0.3501681676666675 0.2980178583333348 
4 0.7912186233333335 0.6742003163333408 0.5542278589999986 
5 1.3863929863333055 1.1451193309999894 0.9001199373333293 
6 2.1632713529999896 1.674487705333339 1.3424142560000216 
7 3.143281636333313 2.3525671376667106 1.8671550739999627 
8 4.308027723333377 3.174350668666648 2.528063696333296 
9 5.708550118333278 4.1398952666668265 3.2893258669999645 
10 7.299668005666717 5.210740820333133 4.17565282133334 
11 9.06980648533378 6.5319139403330455 5.201865146000273 
12 11.180093367667116 8.001538229666645 6.425381521666471 
13 13.53429082066638 9.490348217333423 7.695181944999907 
14 16.117829015665848 11.310293370332753 9.189111768666407 
15 18.918672626334835 13.494188286999512 10.795047994333194 
16 22.41248163000152 15.818162387667448 12.735387419333469 
17 25.992256396000204 18.543400966998888 14.746756396999748 


==> data/time_values_Parallel_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 0.0907247053333331 0.0916375590000001 0.091851088333333 
3 0.2241301856666666 0.2271829176666659 0.2262122333333339 
4 0.4219758096666671 0.4237186440000045 0.4238690496666682 
5 0.6944803789999886 0.7039863619999854 0.6870026276666295 
6 1.0484028209999678 1.0432558376666443 1.0422302126666712 
7 1.4986425109999952 1.50043160333333 1.5018254143333252 
8 2.049929060000144 2.0592715026668884 2.056632837000052 
9 2.734480188666415 2.729366501666694 2.7252768356667425 
10 3.537728399666776 3.5619320633337943 3.586498503666613 
11 4.537094747000083 4.5230125516663975 4.530605537333638 
12 5.661004244332919 5.653523900667399 5.685743615333801 
13 6.965407322333704 6.979720945667093 6.945240238000527 
14 8.455403085666452 8.490055101333079 8.46312524733427 
15 10.249540635667168 10.225230503999532 10.226262153333664 
16 12.317725670999303 12.338220606999434 12.349781767665265 
17 14.6751239936663 14.721947267335054 14.672599721665998 


==> data/w0_values_CW.dat <==
length 0.6 0.8 1.0
2 61.88130319198268 54.24046611222292 51.965299 
3 7.493650306780944 5.94306691545304 6.793465209301 
4 53.72489674580935 24.08276976886502 54.79473504720799 
5 12.855061099731346 9.174696278976016 99.9989946950656 
6 56.049746599530025 24.619558316677743 99.99950775853084 
7 17.942887819060335 12.53452539720833 99.9989946950656 
8 59.2931533202888 26.674256738185218 99.99951304356168 
9 22.220744696258883 15.22546952880961 99.9989946950656 
10 62.38931533030662 28.927809602866848 99.9995183819768 
11 26.10113649599317 17.71187913909387 99.9989946950656 
12 65.24190645448242 31.14877439967484 99.9995237743153 
13 29.71810141395443 20.08133197309234 99.9989946950656 
14 67.88337200550075 33.2989917911015 99.99952922112176 
15 33.12782693228919 22.362127900861267 99.9989946950656 
16 70.34574042284846 35.376604627617084 99.99953472294658 
17 36.3583282351939 24.56698647693644 99.9989946950656 


==> data/w0_values_CWSL.dat <==
length 0.6 0.8 1.0
2 59.603038898621605 36.24604898319289 3.940399 
3 7.903079527413559 6.289012596213007 4.90099501 
4 57.22473334376558 26.5314590018707 5.8519850599 
5 13.772795659324553 9.501858648874368 6.793465209301 
6 57.66539818114373 24.753087867470192 7.72553055720799 
7 18.71720416590605 11.762819126290651 8.64827525163591 
8 60.15765903762385 26.29602697602372 9.561792499119552 
9 22.36290859750946 14.14084229336254 10.466174574128356 
10 62.87098998202409 28.349449171448327 11.361512828387072 
11 26.273015810893128 16.509555644859823 12.247897700103202 
12 65.5249410566358 30.488607462945104 13.12541872310217 
13 29.90778156138637 18.832541592050625 13.994164535871148 
14 68.05987581398898 32.60471141152906 14.854222890512435 
15 33.61486026677564 21.099474857102496 15.705680661607312 
16 70.45987950921712 34.66929154037857 16.54862385499124 
17 37.04779911475669 23.30798801909829 17.383137616441328 


==> data/w0_values_CWSL_Speed.dat <==
length 0.6 0.8 1.0
2 28.952649999999995 34.347972097635825 4.930399 
3 10.381925002710588 8.874519242917206 5.890995009999999 
4 21.302004679821778 24.00792136667053 6.8419850599 
5 12.4775360665377 11.51406974722592 7.783465209300999 
6 20.080956723214367 23.01019966997444 8.715530557207991 
7 15.48441581826766 13.979575879070891 9.638275251635909 
8 21.59106299191674 24.507434222616958 10.551792499119552 
9 18.80197942568744 16.43905510819266 11.456174574128356 
10 24.554181969162176 26.333331573748826 12.351512828387072 
11 22.130411160141534 18.84200187296001 13.2378977001032 
12 27.55772181570708 28.23439030827452 14.11541872310217 
13 25.45573211902827 21.18018114533629 14.984164535871148 
14 30.605841410513857 30.16774049085927 15.844222890512436 
15 28.675312955001765 23.45372267714296 16.695680661607312 
16 33.13802718845946 32.15391825888669 17.538623854991236 
17 31.935462198421185 25.663429018278187 18.37313761644133 


==> data/w0_values_CWSL_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 6.880798 6.880798 6.880798 
3 8.80199002 8.80199002 8.80199002 
4 10.7039701198 10.7039701198 10.7039701198 
5 12.586930418602 12.586930418602 12.586930418602 
6 14.45106111441598 14.45106111441598 14.45106111441598 
7 16.29655050327182 16.29655050327182 16.29655050327182 
8 18.123584998239103 18.123584998239103 18.123584998239103 
9 19.932349148256712 19.932349148256712 19.932349148256712 
10 21.723025656774144 21.723025656774144 21.723025656774144 
11 23.495795400206404 23.495795400206404 23.495795400206404 
12 25.25083744620434 25.25083744620434 25.25083744620434 
13 26.988329071742296 26.988329071742296 26.988329071742296 
14 28.708445781024874 28.708445781024874 28.708445781024874 
15 30.411361323214624 30.411361323214624 30.411361323214624 
16 32.09724770998248 32.09724770998248 32.09724770998248 
17 33.766275232882656 33.766275232882656 33.766275232882656 


==> data/w0_values_CW_Speed.dat <==
length 0.6 0.8 1.0
2 30.873646 55.23046611222292 52.955299 
3 8.73027571566448 8.171396864988768 7.783465209300999 
4 33.133868264401286 27.338453719072195 55.78473504720799 
5 66.96375744890851 81.91686583834316 100.9889946950656 
6 28.48189244252076 26.142191591981355 100.98950775853083 
7 48.16789116870102 97.40283187931286 100.9889946950656 
8 25.95632808927876 27.794861115864467 100.9895130435617 
9 36.08758467869468 105.0768512281708 100.9889946950656 
10 26.22147882208194 29.952274808968205 100.98951838197682 
11 30.97405964507492 109.56672053644074 100.9889946950656 
12 28.192880611970224 32.14832418940206 100.9895237743153 
13 29.92962884423703 112.3351406432964 100.9889946950656 
14 30.899024255211184 34.29173398009789 100.98952922112176 
15 34.309060423282176 114.09697134288422 100.9889946950656 
16 33.83217232772675 36.36741487076534 100.9895347229466 
17 35.44761672938813 115.2536521650812 100.9889946950656 


==> data/w0_values_CW_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 53.925598 53.925598 53.925598 
3 12.586930418602 12.586930418602 12.586930418602 
4 60.55966959441598 60.55966959441598 60.55966959441598 
5 198.9989950227348 198.9989950227348 198.9989950227348 
6 198.99924864741115 198.99924864741115 198.99924864741115 
7 198.9989950227348 198.9989950227348 198.9989950227348 
8 198.99925120927657 198.99925120927657 198.99925120927657 
9 198.9989950227348 198.9989950227348 198.9989950227348 
10 198.99925379701932 198.99925379701932 198.99925379701932 
11 198.9989950227348 198.9989950227348 198.9989950227348 
12 198.999256410901 198.999256410901 198.999256410901 
13 198.9989950227348 198.9989950227348 198.9989950227348 
14 198.9992590511855 198.9992590511855 198.9992590511855 
15 198.9989950227348 198.9989950227348 198.9989950227348 
16 198.99926171813968 198.99926171813968 198.99926171813968 
17 198.9989950227348 198.9989950227348 198.9989950227348 


==> data/w0_values_Opposite.dat <==
length 0.6 0.8 1.0
2 36.27106585048757 20.791448598204973 2.9701 
3 6.800190861428503 4.987722217631271 3.940399 
4 51.19339447404966 22.406341025452825 4.90099501 
5 12.556079167965796 8.542660252448616 5.8519850599 
6 55.52844698298728 24.09133966138613 6.793465209301 
7 17.886177036538808 12.26727892097458 7.72553055720799 
8 59.18991845258567 26.44330500472185 8.64827525163591 
9 22.20768028917496 15.075643830766603 9.561792499119552 
10 62.36752474193873 28.80608917397167 10.466174574128356 
11 26.09779484985272 17.62480879227539 11.361512828387072 
12 65.23704057966465 31.079900977021136 12.247897700103202 
13 29.71720036908033 20.030339572938967 13.12541872310217 
14 67.8822372142695 33.2590476779641 13.994164535871148 
15 33.12757104161763 22.332188065162622 14.854222890512435 
16 70.34546937815342 35.35323091519417 15.705680661607312 
17 36.358248935761445 24.54940936519528 16.54862385499124 


==> data/w0_values_Opposite_Speed.dat <==
length 0.6 0.8 1.0
2 4.9402 21.78144859820497 3.9601 
3 6.880798 6.574680907316674 4.930399 
4 8.80199002 22.894408531067217 5.890995009999999 
5 63.23777540791831 81.31933444894892 6.8419850599 
6 25.03363069925621 25.22125796906069 7.783465209300999 
7 47.05100114753126 97.0736090311758 8.715530557207991 
8 23.33502760209783 27.496982674394697 9.638275251635909 
9 35.52694340739056 104.88646510760545 10.551792499119552 
10 24.040452026212712 29.818036973738128 11.456174574128356 
11 30.58490064244758 109.45541401010162 12.351512828387072 
12 26.204812611574383 32.07695190017421 13.2378977001032 
13 29.62079239970151 112.26984625660376 14.11541872310217 
14 28.9895870488641 34.25126542151713 14.984164535871148 
15 34.06249409121708 114.05861244134832 15.844222890512436 
16 33.029538048425266 36.34392649553735 16.695680661607312 
17 35.416187367670155 115.231097015659 17.538623854991236 


==> data/w0_values_Opposite_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 4.9402 4.9402 4.9402 
3 6.880798 6.880798 6.880798 
4 8.80199002 8.80199002 8.80199002 
5 10.7039701198 10.7039701198 10.7039701198 
6 12.586930418602 12.586930418602 12.586930418602 
7 14.45106111441598 14.45106111441598 14.45106111441598 
8 16.29655050327182 16.29655050327182 16.29655050327182 
9 18.123584998239103 18.123584998239103 18.123584998239103 
10 19.932349148256712 19.932349148256712 19.932349148256712 
11 21.723025656774144 21.723025656774144 21.723025656774144 
12 23.495795400206404 23.495795400206404 23.495795400206404 
13 25.25083744620434 25.25083744620434 25.25083744620434 
14 26.988329071742296 26.988329071742296 26.988329071742296 
15 28.708445781024874 28.708445781024874 28.708445781024874 
16 30.411361323214624 30.411361323214624 30.411361323214624 
17 32.09724770998248 32.09724770998248 32.09724770998248 


==> data/w0_values_Parallel.dat <==
length 0.6 0.8 1.0
2 4.240492498140085 3.4504287491109173 2.9701 
3 6.796491725136762 4.984679252720318 3.940399 
4 9.460565105024942 6.522143535042068 4.90099501 
5 12.035135077596088 8.034770766432972 5.8519850599 
6 14.526073700114564 9.515094183934432 6.793465209301 
7 16.898456588199117 10.957824183094347 7.72553055720799 
8 19.16916726191669 12.364707115160863 8.64827525163591 
9 21.35069236311426 13.737338239418587 9.561792499119552 
10 23.452823724600723 15.077576727529951 10.466174574128356 
11 25.48310544173308 16.3873656528884 11.361512828387072 
12 27.44732404604008 17.668617695807914 12.247897700103202 
13 29.350031058156 18.923028938457676 13.12541872310217 
14 31.194915712097707 20.15218734908707 13.994164535871148 
15 32.98504933996415 21.357434835955043 14.854222890512435 
16 34.723085634251824 22.539990282034736 15.705680661607312 
17 36.4113381975302 23.70090245300141 16.54862385499124 


==> data/w0_values_Parallel_Speed.dat <==
length 0.6 0.8 1.0
2 4.9402 4.9402 3.9601 
3 6.880798 6.880798 4.930399 
4 8.80199002 8.80199002 5.890995009999999 
5 10.7039701198 10.7039701198 6.8419850599 
6 12.586930418602 12.586930418602 7.783465209300999 
7 14.45106111441598 14.45106111441598 8.715530557207991 
8 16.29655050327182 16.29655050327182 9.638275251635909 
9 18.123584998239103 18.123584998239103 10.551792499119552 
10 19.932349148256712 19.932349148256712 11.456174574128356 
11 21.723025656774144 21.723025656774144 12.351512828387072 
12 23.495795400206404 23.495795400206404 13.2378977001032 
13 25.25083744620434 25.25083744620434 14.11541872310217 
14 26.988329071742296 26.988329071742296 14.984164535871148 
15 28.708445781024874 28.708445781024874 15.844222890512436 
16 30.411361323214624 30.411361323214624 16.695680661607312 
17 32.09724770998248 32.09724770998248 17.538623854991236 


==> data/w0_values_Parallel_Speed_Slow.dat <==
length 0.6 0.8 1.0
2 4.9402 4.9402 4.9402 
3 6.880798 6.880798 6.880798 
4 8.80199002 8.80199002 8.80199002 
5 10.7039701198 10.7039701198 10.7039701198 
6 12.586930418602 12.586930418602 12.586930418602 
7 14.45106111441598 14.45106111441598 14.45106111441598 
8 16.29655050327182 16.29655050327182 16.29655050327182 
9 18.123584998239103 18.123584998239103 18.123584998239103 
10 19.932349148256712 19.932349148256712 19.932349148256712 
11 21.723025656774144 21.723025656774144 21.723025656774144 
12 23.495795400206404 23.495795400206404 23.495795400206404 
13 25.25083744620434 25.25083744620434 25.25083744620434 
14 26.988329071742296 26.988329071742296 26.988329071742296 
15 28.708445781024874 28.708445781024874 28.708445781024874 
16 30.411361323214624 30.411361323214624 30.411361323214624 
17 32.09724770998248 32.09724770998248 32.09724770998248 

